Base64 encoding and decoding at almost the speed of a memory copy

Many common document formats on the Internet are text-only such as email (MIME) and the Web (HTML, JavaScript, JSON and XML). To include images or executable code in these documents, we first encode them as text using base64. Standard base64 encoding uses 64~ASCII characters: both lower and upper case Latin letters, digits and two other symbols. We show how we can encode and decode base64 data at nearly the speed of a memory copy (memcpy) on recent Intel processors, as long as the data does not fit in the first-level (L1) cache. We use the SIMD (Single Instruction Multiple Data) instruction set AVX-512 available on commodity processors. Our implementation generates several times fewer instructions than previous SIMD-accelerated base64 codecs. It is also more versatile, as it can be adapted---even at runtime---to any base64 variant by only changing constants.

==> abstract.txt <==
Many common document formats on the Internet  are text-only such as email (MIME) and the Web  (HTML, JavaScript, JSON and XML). To include  images or executable code in these documents, we first encode them as text using base64. Standard base64 encoding uses 64~ASCII characters: both lower and upper case Latin letters, digits and two other symbols. We show how we can encode and decode base64 data at nearly the speed of a memory copy (memcpy) on recent Intel processors, as long as the data does not fit in the first-level (L1) cache.  We use the SIMD (Single Instruction Multiple Data) instruction set AVX-512 available on commodity processors. Our implementation generates several times fewer instructions than previous SIMD-accelerated base64 codecs. It is also more versatile,  as it can be adapted---even at runtime---to any base64 variant by only changing constants.

==> letter.txt <==
Dear editor, 

We would like to submit to your journal our manuscript "Base64 encoding and decoding at almost the speed of a memory copy" as a short communication (currently 9 pages). The paper is original and has never been submitted elsewhere. The source code necessary to reproduce our experiments is available on GitHub (and referenced in the paper): we use Docker containers to ease reproducibility.

This new manuscript is a follow-up on a previous paper which appeared in the ACM Trans. Web (Faster Base64 Encoding and Decoding Using AVX2 Instructions). We are concerned with the fast encoding and decoding of base64. Base64 is a way to encode arbitrary binary data into ASCII. It is essentially ubiquitous at this point. It is how many database systems store binary data (MongoDB as well as many Amazon systems) as well as how email works (MIME). Ideas from our previous paper on this topic have been integrated into the PHP interpreter.

Our main contribution is to show how to use SIMD instructions (data parallelism) to greatly accelerate base64 encoding and decoding on commodity CPUs. In this new manuscript, we show that using the latest SIMD instructions from Intel (AVX-512), we can encode and decode base64 nearly as fast as we can copy the bytes. That is, we are so fast that we are essentially limited by data access (except when the data is in L1 cache). We are more than 20 times faster than a state-of-the-art codec that does not use SIMD instructions. Interestingly, we only need a handful of instructions (which we describe in detail).

We think that the manuscript should be of interest even to readers who do not particularly care about base64 encoding and decoding: our manuscript is a good case study. We carefully document our approach, we provide elegant figures. And we conclude with clean and understandable experiments.


Sincerely yours,

Daniel Lemire for the authors

==> realperf.txt <==
Testing with real data.
lena [jpg]
loading file data/lena_color_512.base64 
removing spaces (as a preliminary step), init size = 142876,  final size = 141020 
decoding a base64 input of  141020 bytes, original size = 105764 
memcpy (base64)                                             	:  30.013 GB/s 
Google chrome                                               	:  2.598 GB/s 
AVX2                                                        	:  14.360 GB/s 
AVX-512                                                     	:  33.665 GB/s 

encode a base64 input of  105764 bytes, encoded size = 141020 
memcpy (base64)                                             	:  29.565 GB/s 
Google chrome                                               	:  1.499 GB/s 
AVX2                                                        	:  17.188 GB/s 
AVX-512                                                     	:  32.844 GB/s 

mandril [jpg]
loading file data/mandril_color.base64 
removing spaces (as a preliminary step), init size = 333970,  final size = 329632 
decoding a base64 input of  329632 bytes, original size = 247222 
memcpy (base64)                                             	:  22.492 GB/s 
Google chrome                                               	:  2.589 GB/s 
AVX2                                                        	:  14.135 GB/s 
AVX-512                                                     	:  24.929 GB/s 

encode a base64 input of  247222 bytes, encoded size = 329632 
memcpy (base64)                                             	:  22.900 GB/s 
Google chrome                                               	:  1.501 GB/s 
AVX2                                                        	:  16.646 GB/s 
AVX-512                                                     	:  22.938 GB/s 

google logo [png]
loading file data/googlelogo.base64 
removing spaces (as a preliminary step), init size = 3186,  final size = 3144 
decoding a base64 input of  3144 bytes, original size = 2357 
memcpy (base64)                                             	:  83.863 GB/s 
Google chrome                                               	:  2.602 GB/s 
AVX2                                                        	:  13.606 GB/s 
AVX-512                                                     	:  43.488 GB/s 

encode a base64 input of  2357 bytes, encoded size = 3144 
memcpy (base64)                                             	:  81.927 GB/s 
Google chrome                                               	:  1.482 GB/s 
AVX2                                                        	:  14.385 GB/s 
AVX-512                                                     	:  33.255 GB/s 


